Stellar prospects for FRB gravitational lensing

Gravitational lensing of fast radio bursts (FRBs) offers an exciting avenue for several cosmological applications. However, it is not yet clear how many such events future surveys will detect nor how to optimally find them. We use the known properties of FRBs to forecast detection rates of gravitational lensing on delay timescales from microseconds to years, corresponding to lens masses spanning fifteen orders of magnitude. We highlight the role of the FRB redshift distribution on our ability to observe gravitational lensing. We consider cosmological lensing of FRBs by stars in foreground galaxies and show that strong stellar lensing will dominate on microsecond timescales. Upcoming surveys such as DSA-2000 and CHORD will constrain the fraction of dark matter in compact objects (e.g. primordial black holes) and may detect millilensing events from intermediate mass black holes (IMBHs) or small dark matter halos. Coherent all-sky monitors will be able to detect longer-duration lensing events from massive galaxies, in addition to short time-scale lensing. Finally, we propose a new application of FRB gravitational lensing that will measure directly the circumgalactic medium of intervening galaxies.

==> localised_bursts.csv <==
name,rate,z,fluence,dm,dm_mw,lprs,widths,refs
121102,4e-2,0.1927,6,558,188,2e29,4.2,C17 T17 L17
% 150807,<12,-,50,266.5,70,<1.7e30,,R16
% 171019,1e-3,?,50,460,41,?,,K19
180301,yes,0.33,5,536,152,<2e28,7,B21
180309,<9.8,<0.32,>13.12,263,30,<1e29,0.75,A21
180916D,0.4,0.0337,48.9,349,199,<5e26,2,M20
180924,<3.6,0.3214,16.0,361.42,40.5,<5e28,1.76,B19
181112,<,0.4755,26.0,589.27,102.0,<1.3e29,0.04,H20
190102,<,0.291,14.0,363.6,57.3,<5.2e28,1.7,H20
190520,yes,0.233,?,1202,60,3e29,10,N21
190523,<33,0.66,280.0,760.8,37.0,<7e30,0.42,R19
190608,<,0.1178,26.0,338.7,37.2,<1e28,6,M19 BH20a
190611,<,0.378,10.0,321.4,57.83,<4e30,2,H20
%PRS limit at 900 MHz probably not actual host distance
190614D,<16,<1.0,0.62,959.2,83,<6e29,5,L20
190711,3e-2,0.522,34.0,593.1,56.4,<8e30,6.5,K21 H20 RACS
%PRS limit at 900 MHz
190714,<,0.2365,8,504.13,39,<9e29,1.76,H20
%PRS limit at 3 GHz
191001,<,0.234,143,506,44,<2e28,0.22,BH20b
191108,<0.03,<0.52,11,588.1,52,<7e29,0.34,C20
191228,<,0.243,40,297.5,33,<3.4e27,2.3,B21
%PRS limit at 6.5 GHz
200120E,yes,0.000815,0.71,87,40,<3.1e23,0.3,K21
% 3.6 Mpc
% R70,yes,?,?,289,?,limit,, (T+ in prep)
200428,<,0.00000283,?,332,332,2e23,0.9,CH20 B20 K18
% 12.5 kpc
200430,<,0.16,35,380.25,27,<4e29,8.7,H20
% PRS limit at 3 GHz
200906,<,0.3688,59,577.8,36,<4.3e27,6.0,B21
% PRS limit at 6.5 GHz
201124A,yes,0.098,?,420,76,<3e28,1.5,R21 Atels
% Lprs is actually from host star formation so it is PRS upper limit


